Dark Matter Benchmark Models for Early LHC Run-2 Searches: Report of the ATLAS/CMS Dark Matter Forum

This document is the final report of the ATLAS-CMS Dark Matter Forum, a forum organized by the ATLAS and CMS collaborations with the participation of experts on theories of Dark Matter, to select a minimal basis set of dark matter simplified models that should support the design of the early LHC Run-2 searches. A prioritized, compact set of benchmark models is proposed, accompanied by studies of the parameter space of these models and a repository of generator implementations. This report also addresses how to apply the Effective Field Theory formalism for collider searches and present the results of such interpretations.

==> contributors/ContributorsArxiv.txt <==
,Daniel Abercrombie,Nural Akchurin,Ece Akilli,Juan Alcaraz Maestre,Brandon Allen,Barbara Alvarez Gonzalez,Jeremy Andrea,Alexandre Arbey,Georges Azuelos,Patrizia Azzi,Mihailo Backovi\'{c},Yang Bai,Swagato Banerjee,James Beacham,Alexander Belyaev,Antonio Boveia (editor),Amelia Jean Brennan,Oliver Buchmueller,Matthew R. Buckley,Giorgio Busoni,Michael Buttignol,Giacomo Cacciapaglia,Regina Caputo,Linda Carpenter,Nuno Filipe Castro,Guillelmo Gomez Ceballos,Yangyang Cheng,John Paul Chou,Arely Cortes Gonzalez,Chris Cowden,Francesco D'Eramo,Annapaola De Cosa,Michele De Gruttola,Albert De Roeck,Andrea De Simone,Aldo Deandrea,Zeynep Demiragli,Anthony DiFranzo,Caterina Doglioni (editor),Tristan du Pree,Robin Erbacher,Johannes Erdmann,Cora Fischer,Henning Flaecher,Patrick J. Fox,Benjamin Fuks,Marie-Helene Genest,Bhawna Gomber,Andreas Goudelis,Johanna Gramling,John Gunion,Kristian Hahn,Ulrich Haisch,Roni Harnik,Philip C. Harris,Kerstin Hoepfner,Siew Yan Hoh,Dylan George Hsu,Shih-Chieh Hsu,Yutaro Iiyama,Valerio Ippolito,Thomas Jacques,Xiangyang Ju,Felix Kahlhoefer,Alexis Kalogeropoulos,Laser Seymour Kaplan,Lashkar Kashif,Valentin V. Khoze,Raman Khurana,Khristian Kotov,Dmytro Kovalskyi,Suchita Kulkarni,Shuichi Kunori,Viktor Kutzner,Hyun Min Lee,Sung-Won Lee,Seng Pei Liew,Tongyan Lin,Steven Lowette (editor),Romain Madar,Sarah Malik (editor),Fabio Maltoni,Mario Martinez Perez,Olivier Mattelaer,Kentarou Mawatari,Christopher McCabe,Th\'eo Megy,Enrico Morgante,Stephen Mrenna (editor),Siddharth M. Narayanan,Andy Nelson,S\'ergio F. Novaes,Klaas Ole Padeken,Priscilla Pani,Michele Papucci,Manfred Paulini,Christoph Paus,Jacopo Pazzini,Bj\"orn Penning,Michael E. Peskin,Deborah Pinna,Massimiliano Procura,Shamona F. Qazi,Davide Racco,Emanuele Re,Antonio Riotto,Thomas G. Rizzo,Rainer Roehrig,David Salek,Arturo Sanchez Pineda,Subir Sarkar,Alexander Schmidt,Steven Randolph Schramm,William Shepherd,Gurpreet Singh,Livia Soffi,Norraphat Srimanobhas,Kevin Sung,Tim M. P. Tait,Timothee Theveneaux-Pelzer,Marc Thomas,Mia Tosi,Daniele Trocino,Sonaina Undleeb,Alessandro Vichi,Fuquan Wang,Lian-Tao Wang,Ren-Jie Wang,Nikola  Whallon,Steven Worm,Mengqing Wu,Sau Lan Wu,Hongtao Yang,Yong Yang,Shin-Shan Yu,Bryan Zaldivar,Marco Zanetti,Zhiqing Zhang,Alberto Zucchetta


==> contributors/editors.csv <==
E|Steven Lowette (editor)|steven.lowette@cern.ch|Vrije Universiteit Brussel - IIHE||Belgium
E|Caterina Doglioni (editor)|caterina.doglioni@cern.ch|Lund University||Sweden
E|Sarah Malik (editor)|sarah.malik@cern.ch|Imperial College London||United Kingdom
E|Antonio Boveia (editor)|antonio.boveia@cern.ch|CERN||Switzerland
E|Stephen Mrenna (editor)|mrenna@fnal.gov|FNAL||USA
S|lhc-dmf-admin|lhc-dmf-admin@cern.ch|690121|Antonio Boveia|antonio.boveia@cern.ch


==> contributors/endorsers.csv <==
E|Siew Yan Hoh|siew.yan.hoh@cern.ch|National Centre for Particle Physics, Universiti Malaya|Kuala Lumpur|Malaysia
E|Manfred Paulini|paulini@heps.phys.cmu.edu|Carnegie Mellon University||USA
E|John Gunion|gunion@physics.ucdavis.edu|University of California, Davis||USA
E|Suchita Kulkarni|suchita.kulkarni@oeaw.ac.at|Institut f\"ur Hochenergiephysik, \"Osterreichische Akademie der Wissenschaften|Nikolsdorfer Gasse 18, 1050 Wien|Austria
E|Shamona F. Qazi|shamona.fawad.qazi@cern.ch|National Centre for Physics, Quaid-i-Azam University|Islamabad|Pakistan
E|Nural Akchurin|nural.akchurin@cern.ch|Texas Tech University||USA
E|Chris Cowden|christopher.cowden@cern.ch|Texas Tech University||USA
E|Shuichi Kunori|shuichi.kunori@ttu.edu|Texas Tech University||USA
E|Sung-Won Lee|sungwon.lee@cern.ch|Texas Tech University||USA
E|Sonaina Undleeb|sonaina.undleeb@ttu.edu|Texas Tech University||USA
E|Hyun Min Lee|hminlee@cau.ac.kr|Department of Physics, Chung-Ang University|Seoul 156-756|Korea
E|Georges Azuelos|georges.azuelos@cern.ch|University of Montreal and TRIUMF||Canada
E|Dmytro Kovalskyi|dmytro.kovalskyi@cern.ch|MIT||USA
E|Daniele Trocino|Daniele.Trocino@cern.ch|Northeastern University, Boston||USA
E|Michele De Gruttola|michele.degruttola@cern.ch|CERN||Switzerland
E|Alexander Schmidt|Alexander.Schmidt@cern.ch|University of Hamburg||Germany
E|Norraphat Srimanobhas|Norraphat.Srimanobhas@cern.ch|Chulalongkorn University, Faculty of Science, Department of Physics|Bangkok|Thailand
E|Mihailo Backovi\'{c}|mihailo.backovic@uclouvain.be|Centre for Cosmology, Particle Physics and Phenomenology (CP3), Universit\'e catholique de Louvain|Chemin du Cyclotron 2, B-1348 Louvain-la-Neuve|Belgium
E|Johannes Erdmann|Johannes.Erdmann@cern.ch|Institut f\"ur Experimentelle Physik IV, Technische Universit\"at Dortmund|Dortmund|Germany
E|Robin Erbacher|erbacher@physics.ucdavis.edu|University of California, Davis||USA
E|Nuno Filipe Castro|nuno.castro@cern.ch|LIP-Minho, Braga, and Departamento de F\'\i sica e Astronomia, Faculdade de Ci\^ encias da Universidade do Porto||Portugal
E|Henning Flaecher|Henning.Flacher@cern.ch|H.H. Wills Physics Laboratory, University of Bristol||United Kingdom
E|James Beacham|j.beacham@cern.ch|Ohio State University||USA
E|Mia Tosi|mia.tosi@cern.ch|University of Padova and INFN||Italy
E|Albert De Roeck|deroeck@mail.cern.ch|CERN||Switzerland
E|Fabio Maltoni|Fabio.Maltoni@cern.ch|Centre for Cosmology, Particle Physics and Phenomenology (CP3), Universit\'e catholique de Louvain|B-1348 Louvain-la-Neuve|Belgium

# P|||654884|Mingshui Chen|Mingshui.Chen@cern.ch # said he didn't contribute.
# P|||661950|Nhan Viet Tran|nhan.viet.tran@cern.ch # feels didn't contribute


==> contributors/members-lhc-dmf-contributors.csv <==
E|Andrea De Simone|andrea.desimone@sissa.it|SISSA and INFN, Sezione di Trieste|via Bonomea 265, I-34136 Trieste|Italy
E|Antonio Riotto|antonio.riotto@unige.ch|Department of Theoretical Physics, University of Geneva|24 quai Ernest  Ansermet, CH 1211 Geneva 23|Switzerland
E|Christopher McCabe|c.mccabe@uva.nl|GRAPPA, University of Amsterdam||Netherlands
E|Giacomo Cacciapaglia|cacciapa@ipnl.in2p3.fr|Universit\'e de Lyon and Universit\'e Lyon 1, CNRS/IN2P3, UMR5822, IPNL|F-69622 Lyon and F-69622 Villeurbanne Cedex|France
E|Davide Racco|davide.racco@unige.ch|Department of Theoretical Physics, University of Geneva|24 quai Ansermet, CH-1211 Gen\`eve 4|Switzerland
E|Aldo Deandrea|deandrea@ipnl.in2p3.fr|Universit\'e de Lyon and Universit\'e Lyon 1, CNRS/IN2P3, UMR5822, IPNL|F-69622 Lyon and F-69622 Villeurbanne Cedex|France
E|Felix Kahlhoefer|felix.kahlhoefer@desy.de|DESY|Notkestrasse 85, D-22607 Hamburg|Germany|
E|Seng Pei Liew|spliew@lbl.gov|Department of Physics, University of Tokyo|Bunkyo-ku, Tokyo 113-0033|Japan
E|Thomas Jacques|thomas.jacques@unige.ch|Department of Theoretical Physics, University of Geneva||Switzerland
E|Tim M. P. Tait|ttait@uci.edu|Department of Physics and Astronomy, University of California, Irvine|92697-4575|USA
E|Valentin V. Khoze|valya.khoze@durham.ac.uk|Institute of Particle Physics Phenomenology, Durham University|DH1 3LE|United Kingdom
E|Anthony DiFranzo|adifranz@uci.edu|Department of Physics and Astronomy, University of California, Irvine and Theoretical Physics Department, Fermilab|Irvine CA 92697 and Batavia, Illinois 60510|USA
E|Emanuele Re|emanuele.re@physics.ox.ac.uk|Rudolf Peierls Centre for Theoretical Physics, University of Oxford|OX1 3NP Oxford|United Kingdom
E|Enrico Morgante|enrico.morgante@unige.ch|Department of Theoretical Physics, University of Geneva|Geneva|Switzerland
E|Giorgio Busoni|giorgio.busoni@sissa.it|SISSA and INFN, Sezione di Trieste|Trieste 34136|Italy
E|Linda Carpenter|lmc@physics.osu.edu|Ohio State University||USA
E|Marc Thomas|M.C.Thomas@soton.ac.uk|Southampton University||United Kingdom
E|Matthew R. Buckley|mbuckley@physics.rutgers.edu|Department of Physics and Astronomy, Rutgers University||USA
E|Patrick J. Fox|pjfox@fnal.gov|Fermilab||USA
E|Tongyan Lin|tongylin@gmail.com|Kavli Institute for Cosmological Physics, University of Chicago|Chicago, IL 60637|USA
E|William Shepherd|will.shepherd@gmail.com|University of California Santa Cruz Department of Physics and Santa Cruz Institute for Particle Physics, USA, and Niels Bohr International Academy, University of Copenhagen, Denmark||skip
E|Yang Bai|yangbai@physics.wisc.edu|Department of Physics, University of Wisconsin-Madison|Madison, WI 53706|USA
E|Patrizia Azzi|Patrizia.Azzi@cern.ch|INFN Padova||Italy
E|S\'ergio F. Novaes|Sergio.Novaes@cern.ch|Universidade Estadual Paulista||Brazil
E|Sau Lan Wu|sau.lan.wu@cern.ch|University of Wisconsin-Madison|WI.|USA
E|Zhiqing Zhang|zhangzq@lal.in2p3.fr|Laboratoire de l'Acc\'el\'erateur Lin\'eaire, Univ. Paris-Sud 11 et IN2P3/CNRS|91898 Orsay Cedex|France
E|Swagato Banerjee|swagato.banerjee@cern.ch|University of Wisconsin-Madison||USA
E|Kristian Hahn|kristian.hahn@cern.ch|Northwestern University|Evanston|USA
E|Marie-Helene Genest|genest@lpsc.in2p3.fr|LPSC, Université Grenoble-Alpes, CNRS/IN2P3||France
E|Lashkar Kashif|Lashkar.Kashif@cern.ch|University of Wisconsin-Madison||USA
E|Barbara Alvarez Gonzalez|barbara.alvarez.gonzalez@cern.ch|CERN|Geneva|Switzerland
E|Philip C. Harris|philip.coleman.harris@cern.ch|CERN|Geneva|Switzerland
E|David Salek|David.Salek@cern.ch|Nikhef and GRAPPA|Amsterdam|Netherlands
E|Alexis Kalogeropoulos|Alexis.Kalogeropoulos@cern.ch|Deutsches Elektronen-Synchrotron (DESY)||Germany
E|Yong Yang|Yong.Yang@cern.ch|Universit\"at Zurich|Zurich|Switzerland
E|Andy Nelson|andrew.james.nelson@cern.ch|University of California, Irvine||USA
E|Alessandro Vichi|alessandro.vichi@cern.ch|Theory division, CERN|1211 Geneva|Switzerland 
E|Regina Caputo|Regina.Caputo@cern.ch|Santa Cruz Institute for Particle Physics, Department of Physics and Department of Astronomy and Astrophysics, University of California at Santa Cruz|Santa Cruz, CA 95064|USA
E|Kevin Sung|kevin.kai.hong.sung@cern.ch|Northwestern University||USA
E|Benjamin Fuks|Benjamin.Fuks@cern.ch|Institut Pluridisciplinaire Hubert Curien/D\'epartement Recherches Subatomiques, Universit\'e de Strasbourg/CNRS-IN2P3|23 Rue du Loess, F-67037 Strasbourg|France
E|Annapaola De Cosa|annapaola.de.cosa@cern.ch|University of Zurich||Switzerland
E|Johanna Gramling|johanna.gramling@cern.ch|Universit\'e de Gen\`eve, DPNC|CH-1211 Geneva|Switzerland
E|Priscilla Pani|Priscilla.Pani@cern.ch|Stockholm University||Sweden
E|Valerio Ippolito|valerio.ippolito@cern.ch|Laboratory for Particle Physics and Cosmology, Harvard University|Cambridge MA|USA
E|Shin-Shan Yu|Shin-Shan.Yu@cern.ch|National Central University||Taiwan
E|Klaas Ole Padeken|klaas.ole.padeken@cern.ch|RWTH Aachen University, III. Physikalisches Institut A, Aachen||Germany
E|Xiangyang Ju|Xiangyang.Ju@cern.ch|University of Wisconsin-Madison||USA
E|Livia Soffi|Livia.Soffi@cern.ch|Cornell University||USA
E|Deborah Pinna|Deborah.Pinna@cern.ch|University of Zurich||Switzerland
E|Raman Khurana|Raman.Khurana@cern.ch|National Central University||Taiwan
E|Bhawna Gomber|Bhawna.Gomber@cern.ch|University of Wisconsin-Madison||USA
E|Bj\"orn Penning|Bjoern.Penning@cern.ch|Imperial College London||United Kingdom
E|Hongtao Yang|Hongtao.Yang@cern.ch|University of Wisconsin-Madison||USA
E|Fuquan Wang|Fuquan.Wang@cern.ch|University of Wisconsin-Madison||USA
E|Steven Randolph Schramm|Steven.Schramm@cern.ch|Universit\'e de Gen\`eve, DPNC|Geneva|Switzerland
E|Gurpreet Singh|gurpreet.singh@cern.ch|Chulalongkorn University||Thailand
E|Romain Madar|romain.madar@cern.ch|Laboratoire de Physique Corpusculaire, Clermont-Ferrand||France
E|Rainer Roehrig|rainer.roehrig@cern.ch|Max-Planck-Institut für Physik||Germany
E|Amelia Jean Brennan|amelia.jean.brennan@cern.ch|The University of Melbourne||Australia
E|Ren-Jie Wang|renjie.wang@cern.ch|Department of Physics, Northeastern University|Boston, MA 02115|USA
E|Mengqing Wu|mengqing.wu@cern.ch|Laboratoire de Physique Subatomique et de Cosmologie, Universit\'e Grenoble-Alpes, CNRS/IN2P3|Grenoble|France
E|Th\'eo Megy|megy.theo@gmail.com|Laboratoire de Physique Corpusculaire, Clermont-Ferrand||France
E|Ece Akilli|ece.akilli@cern.ch|Universit\'e de Gen\`eve, DPNC| Geneva |Switzerland
E|Kentarou Mawatari|kentarou.mawatari@vub.ac.be|Theoretische Natuurkunde and IIHE/ELEM, Vrije Universiteit Brussel, and International Solvay Institutes|Pleinlaan 2, B-1050 Brussels|Belgium
E|Michele Papucci|mpapucci@lbl.gov|Theoretical Physics Group, Lawrence Berkeley National Laboratory, and Berkeley Center for Theoretical Physics, University of California, Berkeley|Berkeley, CA 94720|USA
E|Ulrich Haisch|ulrich.haisch@physics.ox.ac.uk|Rudolf Peierls Centre for Theoretical Physics, University of Oxford|OX1 3NP Oxford|United Kingdom
E|Lian-Tao Wang|liantaow@uchicago.edu|Enrico Fermi Institute and Department of Physics and Kavli Institute for Cosmological Physics, University of Chicago|5620 S. Ellis Avenue, Chicago, IL 60637|USA
E|Arturo Sanchez Pineda|Arturo.Rodolfo.Sanchez.Pineda@cern.ch|INFN Sezione di Napoli, and Dipartimento di Fisica, Universit\`a di Napoli|Napoli|Italy
E|Shih-Chieh Hsu|schsu@uw.edu|Physics, University of Washington, Seattle||USA
E|Nikola  Whallon|alokin@uw.edu|Physics, University of Washington, Seattle||USA
E|Viktor Kutzner|viktor.kutzner@physik.rwth-aachen.de|RWTH Aachen University, III. Physikalisches Institut A|Aachen|Germany
E|Kerstin Hoepfner|Kerstin.Hoepfner@cern.ch|RWTH Aachen University, III. Physikalisches Institut A|Aachen|Germany
E|Timothee Theveneaux-Pelzer|Timothee.Theveneaux-Pelzer@cern.ch|Laboratoire de Physique Corpusculaire, Clermont Universit\'e and Universit\'e Blaise Pascal and CNRS/IN2P3, Clermont-Ferrand||France
E|Khristian Kotov|khristian.kotov@cern.ch|The Ohio State University|Columbus|USA
E|Alexander Belyaev|Alexander.Belyaev@cern.ch|Rutherford Appleton Laboratory and University of Southampton|Didcot and Southampton|United Kingdom

# This is the list of people who haven't responded yet
#E|Kathryn Zurek|kzurek@berkeley.edu|Berkeley Center for Theoretical Physics, University of California, Berkeley, and Theoretical Physics Group, Lawrence Berkeley National Laboratory|Berkeley|USA


==> contributors/private-email-contributors.csv <==
E|Laser Seymour Kaplan|laser.seymour.kaplan@cern.ch|University of Wisconsin-Madison||USA
E|Oliver Buchmueller|Oliver.Buchmueller@Cern.ch|Imperial College London||United Kingdom
E|Jeremy Andrea|Jeremy.Andrea@cern.ch|Institut Pluridisciplinaire Hubert Curien/D\'epartement Recherches Subatomiques, Universit\'e de Strasbourg/CNRS-IN2P3|23 Rue du Loess, F-67037 Strasbourg|France
E|Michael Buttignol|Michael.Buttignol@cern.ch|Institut Pluridisciplinaire Hubert Curien/D\'epartement Recherches Subatomiques, Universit\'e de Strasbourg/CNRS-IN2P3|23 Rue du Loess, F-67037 Strasbourg|France
E|Tristan du Pree|tdupree.cms@gmail.com|CERN||Switzerland
E|Arely Cortes Gonzalez|arely.cortes.gonzalez@cern.ch|IFAE Barcelona||Spain
E|Mario Martinez Perez|mmp@ifae.es|IFAE Barcelona||Spain
E|Cora Fischer|cfischer@ifae.es|IFAE Barcelona||Spain
E|Olivier Mattelaer|o.p.c.mattelaer@durham.ac.uk|IPPP Durham||United Kingdom
E|Marco Zanetti|marco.zanetti@cern.ch|Universit\`a di Padova||Italy
E|Jacopo Pazzini|Jacopo.Pazzini@pd.infn.it|Universit\`a di Padova||Italy
E|Alberto Zucchetta|a.zucchetta@cern.ch|Universit\`a di Padova||Italy
E|Massimiliano Procura|massimiliano.procura@univie.ac.at|Universit\"at Wien||Austria
E|Francesco D'Eramo|fraderamo@berkeley.edu|University of California and LBNL, Berkeley||USA
E|Bryan Zaldivar|bryan.zaldivar@ulb.ac.be|Universit\'e Libre de Bruxelles||Belgium
E|Andreas Goudelis|Andreas.Goudelis@oeaw.ac.at|Institut f\"ur Hochenergiephysik, \"Osterreichische Akademie der Wissenschaften|Nikolsdorfer Gasse 18, 1050 Wien|Austria
E|Juan Alcaraz Maestre|juan.alcaraz@cern.ch|Centro de Investigaciones Energ\'eticas Medioambientales y Tecnol\'ogicas (CIEMAT)|Madrid|Spain
E|Yangyang Cheng|Yangyang.Cheng@cern.ch|University of Chicago||USA
E|Alexandre Arbey|alexandre.arbey@ens-lyon.fr|Universit\'e de Lyon and Centre de Recherche Astrophysique de Lyon, CNRS and Ecole Normale Sup\'erieure de Lyon, France and CERN Theory Division, Switzerland|Lyon, France and Geneva, Switzerland|skip
E|Daniel Abercrombie|daniel.abercrombie@cern.ch|MIT||USA
E|Brandon Allen|brandon.leigh.allen@cern.ch|MIT||USA
E|Zeynep Demiragli|zeynep.demiragli@cern.ch|MIT||USA
E|Guillelmo Gomez Ceballos|guillelmo.gomez.ceballos@cern.ch|MIT||USA
E|Dylan George Hsu|dylan.hsu@cern.ch|MIT||USA
E|Dmytro Kovalskyi|dmytro.kovalskyi@cern.ch|MIT||USA
E|Siddharth M. Narayanan|siddharth.m.narayanan@cern.ch|MIT||USA
E|Yutaro Iiyama|Yutaro.Iiyama@cern.ch|MIT||USA
E|Christoph Paus|paus@mit.edu|MIT||USA






==> contributors/reviewers.csv <==
E|John Paul Chou|john.paul.chou@cern.ch|Rutgers University||USA
E|Subir Sarkar|s.sarkar1@physics.ox.ac.uk|Rudolf Peierls Centre for Theoretical Physics, University of Oxford, United Kingdom, and Niels Bohr Institute, Copenhagen, Denmark|1 Keble Road, Oxford OX1 3NP, UK, and Blegdamsvej 17, 2100 Copenhagen, Denmark|skip
E|Thomas G. Rizzo|rizzo@slac.stanford.edu|SLAC|2575 Sandhill Rd, Menlo Park CA 94025|USA
E|Steven Worm|steven.worm@cern.ch|Particle Physics Department, Rutherford Appleton Laboratory|OX11 0QX|United Kingdom
E|Michael E. Peskin|mpeskin@slac.stanford.edu|SLAC, Stanford University|Menlo Park, California 94025|USA
E|Roni Harnik|roni@fnal.gov|Theoretical Physics Department, Fermilab||USA

# Only wants to be in acknowledgements
#E|Daniel Whiteson|daniel@uci.edu|||


==> members-lhc-dmf-contributors.csv <==
E, ,andrea.desimone@sissa.it,,,
E, ,antonio.riotto@unige.ch,,,
E, ,c.mccabe@uva.nl,,,
E, ,cacciapa@ipnl.in2p3.fr,,,
E, ,davide.racco@unige.ch,,,
E, ,deandrea@ipnl.in2p3.fr,,,
E, ,felix.kahlhoefer@desy.de,,,
E, ,kzurek@berkeley.edu,,,
E, ,mpapucci@lbl.gov,,,
E, ,schsu@uw.edu,,,
E, ,spliew@lbl.gov,,,
E, ,thomas.jacques@unige.ch,,,
E, ,ttait@uci.edu,,,
E, ,u.haisch1@physics.ox.ac.uk,,,
E, ,ulrich.haisch@physics.ox.ac.uk,,,
E, ,valya.khoze@durham.ac.uk,,,
E,Anthony DiFranzo,adifranz@uci.edu,,,
E,Daniel Whiteson,daniel@uci.edu,,,
E,Emanuele Re,emanuele.re@physics.ox.ac.uk,,,
E,Enrico Morgante,enrico.morgante@unige.ch,,,
E,Giorgio Busoni,giorgio.busoni@sissa.it,,,
E,Kentarou Mawatari,kentarou.mawatari@vub.ac.be,,,
E,LianTao Wang,liantaow@uchicago.edu,,,
E,Linda Carpenter,lmc@physics.osu.edu,,,
E,Marc Thomas,mct1g11@soton.ac.uk,,,
E,Matthew Buckley,mbuckley@physics.rutgers.edu,,,
E,Mihailo Backovic,mbackovic@gmail.com,,,
E,Patrick Fox,pjfox@fnal.gov,,,
E,Tongyan Lin,tongylin@gmail.com,,,
E,William Shepherd,will.shepherd@gmail.com,,,
E,Yang Bai,yangbai@physics.wisc.edu,,,
P,,,371777,Patrizia Azzi,Patrizia.Azzi@cern.ch
P,,,400602,Kerstin Hoepfner,Kerstin.Hoepfner@cern.ch
P,,,418751,Sergio Novaes,Sergio.Novaes@cern.ch
P,,,441865,Sau Lan Wu,sau.lan.wu@cern.ch
P,,,442824,Zhiqing Philippe Zhang,zhangzq@lal.in2p3.fr
P,,,444681,Oliver Buchmueller,oliver.buchmuller@cern.ch
P,,,454259,Swagato Banerjee,swagato.banerjee@gmail.com
P,,,474486,Fabio Maltoni,Fabio.Maltoni@cern.ch
P,,,532076,Alexander Belyaev,Alexander.Belyaev@cern.ch
P,,,537425,Thomas Rizzo,rizzo@slac.stanford.edu
P,,,561662,Kristian Hahn,kristian.hahn@cern.ch
P,,,583567,Marco Zanetti,Marco.Zanetti@cern.ch
P,,,599457,Marie-Helene Genest,genest@lpsc.in2p3.fr
P,,,617928,Alexander Schmidt,Alexander.Schmidt@cern.ch
P,,,620868,Lashkar Kashif,Lashkar.Kashif@cern.ch
P,,,628708,Phat Srimanobhas,Norraphat.Srimanobhas@cern.ch
P,,,630045,Barbara Alvarez Gonzalez,barbara.alvarez.gonzalez@cern.ch
P,,,630610,Philip Coleman Harris,philip.coleman.harris@cern.ch
P,,,631201,Khristian Kotov,khristian.kotov@cern.ch
P,,,633465,David Salek,David.Salek@cern.ch
P,,,654884,Mingshui Chen,Mingshui.Chen@cern.ch
P,,,654885,Alexis Kalogeropoulos,Alexis.Kalogeropoulos@cern.ch
P,,,658085,Dmytro Kovalskyi,dmytro.kovalskyi@cern.ch
P,,,661950,Nhan Viet Tran,nhan.viet.tran@cern.ch
P,,,664719,Yong Yang,Yong.Yang@cern.ch
P,,,666112,Andy Nelson,andrew.james.nelson@cern.ch
P,,,666241,Alessandro Vichi,alessandro.vichi@cern.ch
P,,,668497,Daniele Trocino,Daniele.Trocino@cern.ch
P,,,669401,Michele De Gruttola,michele.degruttola@cern.ch
P,,,670948,Regina Caputo,Regina.Caputo@cern.ch
P,,,671305,Kevin Kai Hong Sung,kevin.kai.hong.sung@cern.ch
P,,,674792,Johannes Erdmann,Johannes.Erdmann@cern.ch
P,,,678588,Benjamin Fuks,Benjamin.Fuks@cern.ch
P,,,679537,Arturos Sanchez Pineda,Arturo.Rodolfo.Sanchez.Pineda@cern.ch
P,,,682191,Sarah Malik,sarah.alam.malik@cern.ch
P,,,683660,Annapaola De Cosa,annapaola.de.cosa@cern.ch
P,,,690101,Johanna Gramling,johanna.gramling@cern.ch
P,,,692050,Priscilla Pani,Priscilla.Pani@cern.ch
P,,,693299,Valerio Ippolito,valerio.ippolito@cern.ch
P,,,694649,Shin-Shan Yu,Shin-Shan.Yu@cern.ch
P,,,695583,Klaas Ole Padeken,klaas.ole.padeken@cern.ch
P,,,696366,Timothee Theveneaux-Pelzer,Timothee.Theveneaux-Pelzer@cern.ch
P,,,698372,Xiangyang Ju,Xiangyang.Ju@cern.ch
P,,,703603,Livia Soffi,Livia.Soffi@cern.ch
P,,,703912,Deborah Pinna,Deborah.Pinna@cern.ch
P,,,706548,Raman Khurana,Raman.Khurana@cern.ch
P,,,706551,Bhawna Gomber,Bhawna.Gomber@cern.ch
P,,,708778,Bjorn Penning,Bjoern.Penning@cern.ch
P,,,709798,Emanuele Re,emanuele.re@physics.ox.ac.uk
P,,,710963,Hongtao Yang,Hongtao.Yang@cern.ch
P,,,710964,Fuquan Wang,Fuquan.Wang@cern.ch
P,,,713827,Steven Randolph Schramm,Steven.Schramm@cern.ch
P,,,715610,Gurpreet Singh,gurpreet.singh@cern.ch
P,,,729979,Liantao Wang,liantao.wang@cern.ch
P,,,731411,Romain Madar,romain.madar@cern.ch
P,,,737412,Rainer Roehrig,rainer.roehrig@cern.ch
P,,,738738,Amelia Jean Brennan,amelia.jean.brennan@cern.ch
P,,,742242,Renjie Wang,renjie.wang@cern.ch
P,,,742703,Mengqing Wu,mengqing.wu@cern.ch
P,,,748524,Daniel Robert Abercrombie,daniel.abercrombie@cern.ch
P,,,757001,Siddharth M Narayanan,siddharth.m.narayanan@cern.ch
P,,,757895,Theo Jean Megy,megy@clermont.in2p3.fr
P,,,762719,Ece Akilli,ece.akilli@cern.ch
S,lhc-dmf-admin,lhc-dmf-admin@cern.ch,690121,Antonio Boveia,antonio.boveia@cern.ch

